LYRA ultra-faints: The emergence of faint dwarf galaxies in the presence of an early Lyman-Werner background

We present a suite of zoom-in cosmological hydrodynamical simulations of dwarf galaxies using the LYRA galaxy formation model with an extremely high mass resolution of $4\, \mathrm{M_{\odot}}$, evolved to $z=0$. The suite contains 65 haloes selected from Local Group like environments, spanning $M_{\mathrm{200c}}=10^7$ to $5\times10^9\, \mathrm{M_{\odot}}$. The sample includes small ultra-faints with $M_\ast\sim100\, \mathrm{M_{\odot}}$ through to classical dwarfs with $M_\ast \sim 5\times10^6 \mathrm{M_{\odot}}$, as well as haloes that remain dark to the present day. We explore two prescriptions for the high-redshift ($z>7$) Lyman-Werner background (LWB), differing in intensity and redshift evolution. Star formation begins early ($z\gtrsim8$) in progenitors with $M_{\mathrm{200c}}\sim10^5$-$10^6 \mathrm{M_{\odot}}$, where molecular hydrogen enables warm moderate-density gas to efficiently cool. The LWB strongly influences the $z=0$ halo occupation fraction, shifting the dark-to-luminous transition from $M_{\mathrm{200c}}\sim10^7 \mathrm{M_{\odot}}$ (weaker LWB) to $M_{\mathrm{200c}}\sim10^8 \mathrm{M_{\odot}}$ (stronger LWB). Galaxies with $M_\ast\gtrsim10^5 \mathrm{M_{\odot}}$ are mostly insensitive to the LWB choice, whereas lower mass systems respond strongly, producing markedly different stellar mass-halo mass (SMHM) relations. The weaker LWB yields a very shallow SMHM slope with nearly constant scatter, while the stronger LWB introduces a pronounced break at $M_{\mathrm{200c}}\sim10^9 \mathrm{M_{\odot}}$, where haloes of similar mass host galaxies with $M_\ast\sim10^3$ to $10^5 \mathrm{M_{\odot}}$ or remain dark. Both models produce a minimum stellar mass floor at $M_\ast\sim10^3 \mathrm{M_{\odot}}$, originating from galaxies that undergo a single burst of star formation at high redshift before self-quenching from their first supernovae.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.3 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 23 April 2024
%
% Copyright (C) Royal Astronomical Society 2024, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
